Temp-SCONE: A Novel Out-of-Distribution Detection and Domain Generalization Framework for Wild Data with Temporal Shift

Open-world learning (OWL) requires models that can adapt to evolving environments while reliably detecting out-of-distribution (OOD) inputs. Existing approaches, such as SCONE, achieve robustness to covariate and semantic shifts but assume static environments, leading to degraded performance in dynamic domains. In this paper, we propose Temp-SCONE, a temporally consistent extension of SCONE designed to handle temporal shifts in dynamic environments. Temp-SCONE introduces a confidence-driven regularization loss based on Average Thresholded Confidence (ATC), penalizing instability in predictions across time steps while preserving SCONE's energy-margin separation. Experiments on dynamic datasets demonstrate that Temp-SCONE significantly improves robustness under temporal drift, yielding higher corrupted-data accuracy and more reliable OOD detection compared to SCONE. On distinct datasets without temporal continuity, Temp-SCONE maintains comparable performance, highlighting the importance and limitations of temporal regularization. Our theoretical insights on temporal stability and generalization error further establish Temp-SCONE as a step toward reliable OWL in evolving dynamic environments.

==> Distinct__data_plots/Defocus_blur.csv <==
Experiment,Model,Method,Step 1 (FPR),Step 1 (Test Acc),Step 1 (Test Acc Corr),Step 2 (FPR),Step 2 (Test Acc),Step 2 (Test Acc Corr),Step 3 (FPR),Step 3 (Test Acc),Step 3 (Test Acc Corr),Step 4 (FPR),Step 4 (Test Acc),Step 4 (Test Acc Corr)
1,WRN,SCONE,0.037200,0.942325,0.737155,0.432400,0.050551,0.087569,0.189200,0.765028,0.562155,0.160800,0.479136,0.387914
1,WRN,Temp-SCONE ATC,0.044800,0.942325,0.726011,0.454800,0.052803,0.088006,0.231200,0.756181,0.559467,0.190800,0.472886,0.384352
1,WRN,Temp-SCONE AC,0.044000,0.941153,0.727964,0.456000,0.053240,0.088006,0.232000,0.755790,0.557123,0.188800,0.473667,0.382835
1,ViT,SCONE,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.218980,0.206181,0.988800,0.157307,0.145335
1,ViT,Temp-SCONE ATC,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.219370,0.206181,0.988800,0.157307,0.145335
1,ViT,Temp-SCONE AC,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.218980,0.206181,0.988800,0.157307,0.145726
2,WRN,SCONE,0.650400,0.932560,0.744233,0.960800,0.051631,0.086834,0.878000,0.745290,0.587500,0.859200,0.468934,0.395290
2,WRN,Temp-SCONE ATC,0.652800,0.931778,0.744669,0.960000,0.051631,0.087224,0.878000,0.744899,0.587546,0.860400,0.468934,0.395290
2,WRN,Temp-SCONE AC,0.500000,0.933341,0.746921,0.928000,0.051677,0.086443,0.807200,0.758042,0.587109,0.751200,0.475620,0.396461
2,ViT,SCONE,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145335
2,ViT,Temp-SCONE ATC,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145335
2,ViT,Temp-SCONE AC,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145726
3,WRN,SCONE,0.510800,0.935685,0.715717,0.921600,0.050551,0.092693,0.792000,0.761167,0.550919,0.786800,0.479527,0.378929
3,WRN,Temp-SCONE ATC,0.529200,0.935294,0.710386,0.926000,0.051677,0.089223,0.816800,0.751884,0.549701,0.810800,0.471324,0.375850
3,WRN,Temp-SCONE AC,0.517200,0.935685,0.709214,0.925600,0.052068,0.089614,0.814400,0.749977,0.547840,0.813600,0.472495,0.374288
3,ViT,SCONE,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.219026,0.205790,0.925200,0.157698,0.145335
3,ViT,Temp-SCONE ATC,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.218980,0.205790,0.925200,0.157698,0.145335
3,ViT,Temp-SCONE AC,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.218635,0.205790,0.925200,0.157698,0.145335
4,WRN,SCONE,0.042800,0.941544,0.729871,0.963600,0.051241,0.086489,0.824000,0.749931,0.553263,0.881276,0.472495,0.376585
4,WRN,Temp-SCONE ATC,0.044400,0.941544,0.728355,0.964000,0.050460,0.086834,0.821600,0.749931,0.551700,0.882457,0.471324,0.375460
4,WRN,Temp-SCONE AC,0.038000,0.941935,0.734467,0.945600,0.051287,0.085271,0.792800,0.759214,0.555561,0.864737,0.477574,0.379710
4,ViT,SCONE,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947600,0.218635,0.205790,0.987005,0.157698,0.145335
4,ViT,Temp-SCONE ATC,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947200,0.219026,0.205790,0.987005,0.157698,0.145335
4,ViT,Temp-SCONE AC,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947200,0.218635,0.205790,0.987005,0.157698,0.145335


==> Distinct__data_plots/Gaussian_noise.csv <==
Experiment,Model,Method,Step 1 (FPR),Step 1 (Test Acc),Step 1 (Test Acc Corr),Step 2 (FPR),Step 2 (Test Acc),Step 2 (Test Acc Corr),Step 3 (FPR),Step 3 (Test Acc),Step 3 (Test Acc Corr),Step 4 (FPR),Step 4 (Test Acc),Step 4 (Test Acc Corr)
1,WRN,SCONE,0.042400,0.934903,0.595657,0.452400,0.050207,0.069692,0.224800,0.754228,0.480147,0.169600,0.475184,0.331319
1,WRN,Temp-SCONE ATC,0.043600,0.934122,0.595267,0.492400,0.051769,0.072082,0.276400,0.746071,0.475115,0.208000,0.469715,0.335662
1,WRN,Temp-SCONE AC,0.044800,0.932950,0.594876,0.491200,0.051769,0.072472,0.277600,0.745680,0.480492,0.207600,0.470496,0.336443
1,ViT,SCONE,0.720000,0.831595,0.345611,0.973600,0.094600,0.093130,0.994800,0.220106,0.147725,0.988800,0.157307,0.150620
1,ViT,Temp-SCONE ATC,0.720000,0.831595,0.345611,0.973600,0.094600,0.093130,0.994800,0.219761,0.147725,0.988800,0.157307,0.150620
1,ViT,Temp-SCONE AC,0.720000,0.831595,0.345221,0.973600,0.094600,0.093520,0.994800,0.219761,0.147679,0.988800,0.157307,0.151402
2,WRN,SCONE,0.560800,0.928653,0.592532,0.948400,0.049816,0.069301,0.820000,0.754228,0.477321,0.803200,0.474012,0.329802
2,WRN,Temp-SCONE ATC,0.648800,0.924403,0.592969,0.958000,0.050988,0.072472,0.885200,0.737822,0.472426,0.892000,0.465809,0.336305
2,WRN,Temp-SCONE AC,0.630000,0.926356,0.592578,0.958000,0.050988,0.073254,0.884000,0.736259,0.475115,0.891600,0.465809,0.334490
2,ViT,SCONE,0.760800,0.831595,0.345221,0.986800,0.094600,0.093520,1.000000,0.219370,0.147679,0.999200,0.157307,0.151402
2,ViT,Temp-SCONE ATC,0.760800,0.831595,0.345611,0.986800,0.094600,0.093130,1.000000,0.219370,0.147335,0.999200,0.157307,0.150620
2,ViT,Temp-SCONE AC,0.760800,0.831595,0.345611,0.986800,0.094600,0.093130,1.000000,0.219370,0.147335,0.999200,0.158088,0.150620
3,WRN,SCONE,0.511200,0.926746,0.591016,0.922000,0.052551,0.072082,0.820800,0.738948,0.477505,0.804400,0.467371,0.334835
3,WRN,Temp-SCONE ATC,0.512800,0.927137,0.592050,0.921600,0.052160,0.071691,0.824400,0.738511,0.476723,0.806400,0.466981,0.334881
3,WRN,Temp-SCONE AC,0.478400,0.931388,0.593704,0.928800,0.050988,0.070083,0.779600,0.754182,0.478539,0.771200,0.474012,0.330974
3,ViT,SCONE,0.708400,0.831595,0.345221,0.912400,0.094600,0.093520,0.947200,0.219761,0.147679,0.924400,0.157307,0.151402
3,ViT,Temp-SCONE ATC,0.708400,0.831595,0.345611,0.912400,0.094600,0.093130,0.947200,0.219761,0.147725,0.924400,0.156916,0.150620
3,ViT,Temp-SCONE AC,0.708400,0.831595,0.345611,0.912400,0.094600,0.093130,0.947200,0.219761,0.147725,0.924400,0.157307,0.151011
4,WRN,SCONE,0.045200,0.931778,0.592532,0.959600,0.050988,0.072863,0.827600,0.736604,0.478975,0.888364,0.465418,0.333663
4,WRN,Temp-SCONE ATC,0.042400,0.934122,0.594095,0.960000,0.050597,0.073254,0.830400,0.738120,0.480538,0.890136,0.464683,0.335662
4,WRN,Temp-SCONE AC,0.042400,0.934122,0.598001,0.957200,0.050597,0.070818,0.801200,0.748369,0.482790,0.874188,0.470496,0.330676
4,ViT,SCONE,0.720000,0.831595,0.345221,0.986800,0.094600,0.093520,0.947200,0.219761,0.147679,0.986415,0.156916,0.151402
4,ViT,Temp-SCONE ATC,0.720000,0.831595,0.345611,0.986800,0.094600,0.093130,0.947200,0.219761,0.147725,0.986415,0.156916,0.150620
4,ViT,Temp-SCONE AC,0.720000,0.831595,0.345611,0.986800,0.094600,0.093130,0.947200,0.219761,0.147725,0.986415,0.156916,0.150620


==> Distinct__data_plots/universal.csv <==
Experiment,Corruption,Model,Method,Step 1 (FPR),Step 1 (Test Acc),Step 1 (Test Acc Corr),Step 2 (FPR),Step 2 (Test Acc),Step 2 (Test Acc Corr),Step 3 (FPR),Step 3 (Test Acc),Step 3 (Test Acc Corr),Step 4 (FPR),Step 4 (Test Acc),Step 4 (Test Acc Corr)
1,Defocus,WRN,SCONE,0.037200,0.942325,0.737155,0.432400,0.050551,0.087569,0.189200,0.765028,0.562155,0.160800,0.479136,0.387914
1,Defocus,WRN,Temp-SCONE ATC,0.044800,0.942325,0.726011,0.454800,0.052803,0.088006,0.231200,0.756181,0.559467,0.190800,0.472886,0.384352
1,Defocus,WRN,Temp-SCONE AC,0.044000,0.941153,0.727964,0.456000,0.053240,0.088006,0.232000,0.755790,0.557123,0.188800,0.473667,0.382835
1,Defocus,ViT,SCONE,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.218980,0.206181,0.988800,0.157307,0.145335
1,Defocus,ViT,Temp-SCONE ATC,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.219370,0.206181,0.988800,0.157307,0.145335
1,Defocus,ViT,Temp-SCONE AC,0.720000,0.831595,0.819141,0.973600,0.094600,0.091866,0.994800,0.218980,0.206181,0.988800,0.157307,0.145726
1,Gaussian noise,WRN,SCONE,0.042400,0.934903,0.595657,0.452400,0.050207,0.069692,0.224800,0.754228,0.480147,0.169600,0.475184,0.331319
1,Gaussian noise,WRN,Temp-SCONE ATC,0.043600,0.934122,0.595267,0.492400,0.051769,0.072082,0.276400,0.746071,0.475115,0.208000,0.469715,0.335662
1,Gaussian noise,WRN,Temp-SCONE AC,0.044800,0.932950,0.594876,0.491200,0.051769,0.072472,0.277600,0.745680,0.480492,0.207600,0.470496,0.336443
1,Gaussian noise,ViT,SCONE,0.720000,0.831595,0.345611,0.973600,0.094600,0.093130,0.994800,0.220106,0.147725,0.988800,0.157307,0.150620
1,Gaussian noise,ViT,Temp-SCONE ATC,0.720000,0.831595,0.345611,0.973600,0.094600,0.093130,0.994800,0.219761,0.147725,0.988800,0.157307,0.150620
1,Gaussian noise,ViT,Temp-SCONE AC,0.720000,0.831595,0.345221,0.973600,0.094600,0.093520,0.994800,0.219761,0.147679,0.988800,0.157307,0.151402
2,Defocus,WRN,SCONE,0.650400,0.932560,0.744233,0.960800,0.051631,0.086834,0.878000,0.745290,0.587500,0.859200,0.468934,0.395290
2,Defocus,WRN,Temp-SCONE ATC,0.652800,0.931778,0.744669,0.960000,0.051631,0.087224,0.878000,0.744899,0.587546,0.860400,0.468934,0.395290
2,Defocus,WRN,Temp-SCONE AC,0.500000,0.933341,0.746921,0.928000,0.051677,0.086443,0.807200,0.758042,0.587109,0.751200,0.475620,0.396461
2,Defocus,ViT,SCONE,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145335
2,Defocus,ViT,Temp-SCONE ATC,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145335
2,Defocus,ViT,Temp-SCONE AC,0.760800,0.831595,0.819141,0.986800,0.094600,0.091866,1.000000,0.219026,0.206572,0.999200,0.156916,0.145726
2,Gaussian noise,WRN,SCONE,0.560800,0.928653,0.592532,0.948400,0.049816,0.069301,0.820000,0.754228,0.477321,0.803200,0.474012,0.329802
2,Gaussian noise,WRN,Temp-SCONE ATC,0.648800,0.924403,0.592969,0.958000,0.050988,0.072472,0.885200,0.737822,0.472426,0.892000,0.465809,0.336305
2,Gaussian noise,WRN,Temp-SCONE AC,0.630000,0.926356,0.592578,0.958000,0.050988,0.073254,0.884000,0.736259,0.475115,0.891600,0.465809,0.334490
2,Gaussian noise,ViT,SCONE,0.760800,0.831595,0.345221,0.986800,0.094600,0.093520,1.000000,0.219370,0.147679,0.999200,0.157307,0.151402
2,Gaussian noise,ViT,Temp-SCONE ATC,0.760800,0.831595,0.345611,0.986800,0.094600,0.093130,1.000000,0.219370,0.147335,0.999200,0.157307,0.150620
2,Gaussian noise,ViT,Temp-SCONE AC,0.760800,0.831595,0.345611,0.986800,0.094600,0.093130,1.000000,0.219370,0.147335,0.999200,0.158088,0.150620
3,Defocus,WRN,SCONE,0.510800,0.935685,0.715717,0.921600,0.050551,0.092693,0.792000,0.761167,0.550919,0.786800,0.479527,0.378929
3,Defocus,WRN,Temp-SCONE ATC,0.529200,0.935294,0.710386,0.926000,0.051677,0.089223,0.816800,0.751884,0.549701,0.810800,0.471324,0.375850
3,Defocus,WRN,Temp-SCONE AC,0.517200,0.935685,0.709214,0.925600,0.052068,0.089614,0.814400,0.749977,0.547840,0.813600,0.472495,0.374288
3,Defocus,ViT,SCONE,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.219026,0.205790,0.925200,0.157698,0.145335
3,Defocus,ViT,Temp-SCONE ATC,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.218980,0.205790,0.925200,0.157698,0.145335
3,Defocus,ViT,Temp-SCONE AC,0.708400,0.831595,0.819141,0.912400,0.094600,0.091866,0.947600,0.218635,0.205790,0.925200,0.157698,0.145335
3,Gaussian noise,WRN,SCONE,0.511200,0.926746,0.591016,0.922000,0.052551,0.072082,0.820800,0.738948,0.477505,0.804400,0.467371,0.334835
3,Gaussian noise,WRN,Temp-SCONE ATC,0.512800,0.927137,0.592050,0.921600,0.052160,0.071691,0.824400,0.738511,0.476723,0.806400,0.466981,0.334881
3,Gaussian noise,WRN,Temp-SCONE AC,0.478400,0.931388,0.593704,0.928800,0.050988,0.070083,0.779600,0.754182,0.478539,0.771200,0.474012,0.330974
3,Gaussian noise,ViT,SCONE,0.708400,0.831595,0.345221,0.912400,0.094600,0.093520,0.947200,0.219761,0.147679,0.924400,0.157307,0.151402
3,Gaussian noise,ViT,Temp-SCONE ATC,0.708400,0.831595,0.345611,0.912400,0.094600,0.093130,0.947200,0.219761,0.147725,0.924400,0.156916,0.150620
3,Gaussian noise,ViT,Temp-SCONE AC,0.708400,0.831595,0.345611,0.912400,0.094600,0.093130,0.947200,0.219761,0.147725,0.924400,0.157307,0.151011
4,Defocus,WRN,SCONE,0.042800,0.941544,0.729871,0.963600,0.051241,0.086489,0.824000,0.749931,0.553263,0.881276,0.472495,0.376585
4,Defocus,WRN,Temp-SCONE ATC,0.044400,0.941544,0.728355,0.964000,0.050460,0.086834,0.821600,0.749931,0.551700,0.882457,0.471324,0.375460
4,Defocus,WRN,Temp-SCONE AC,0.038000,0.941935,0.734467,0.945600,0.051287,0.085271,0.792800,0.759214,0.555561,0.864737,0.477574,0.379710
4,Defocus,ViT,SCONE,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947600,0.218635,0.205790,0.987005,0.157698,0.145335
4,Defocus,ViT,Temp-SCONE ATC,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947200,0.219026,0.205790,0.987005,0.157698,0.145335
4,Defocus,ViT,Temp-SCONE AC,0.720000,0.831595,0.819141,0.986800,0.094600,0.091866,0.947200,0.218635,0.205790,0.987005,0.157698,0.145335
4,Gaussian noise,WRN,SCONE,0.045200,0.931778,0.592532,0.959600,0.050988,0.072863,0.827600,0.736604,0.478975,0.888364,0.465418,0.333663
4,Gaussian noise,WRN,Temp-SCONE ATC,0.042400,0.934122,0.594095,0.960000,0.050597,0.073254,0.830400,0.738120,0.480538,0.890136,0.464683,0.335662
4,Gaussian noise,WRN,Temp-SCONE AC,0.042400,0.934122,0.598001,0.957200,0.050597,0.070818,0.801200,0.748369,0.482790,0.874188,0.470496,0.330676
4,Gaussian noise,ViT,SCONE,0.720000,0.831595,0.345221,0.986800,0.094600,0.093520,0.947200,0.219761,0.147679,0.986415,0.156916,0.151402
4,Gaussian noise,ViT,Temp-SCONE ATC,0.720000,0.831595,0.345611,0.986800,0.094600,0.093130,0.947200,0.219761,0.147725,0.986415,0.156916,0.150620
4,Gaussian noise,ViT,Temp-SCONE AC,0.720000,0.831595,0.345611,0.986800,0.094600,0.093130,0.947200,0.219761,0.147725,0.986415,0.156916,0.150620

